Distributed model order reduction of a model for microtubule-based cell polarization using HAPOD

In this contribution we investigate in mathematical modeling and efficient simulation of biological cells with a particular emphasis on effective modeling of structural properties that originate from active forces generated from polymerization and depolymerization of cytoskeletal components. In detail, we propose a nonlinear continuum approach to model microtubule-based forces which have recently been established as central components of cell mechanics during early fruit fly wing development. The model is discretized in space using the finite-element method. Although the individual equations are decoupled by a semi-implicit time discretization, the discrete model is still computationally demanding. In addition, the parameters needed for the effective model equations are not easily available and have to be estimated or determined by repeatedly solving the model and fitting the results to measurements. This drastically increases the computational cost. Reduced basis methods have been used successfully to speed up such repeated solves, often by several orders of magnitude. However, for the complex nonlinear models regarded here, the application of these model order reduction methods is not always straight-forward and comes with its own set of challenges. In particular, subspace construction using the Proper Orthogonal Decomposition (POD) becomes prohibitively expensive for reasonably fine grids. We thus propose to combine the Hierarchical Approximate POD, which is a general, easy-to-implement approach to compute an approximate POD, with an Empirical Interpolation Method to efficiently generate a fast to evaluate reduced order model. Numerical experiments are given to demonstrate the applicability and efficiency of the proposed modeling and simulation approach.

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-01deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-01deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 8 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 14
The maximal number of input vectors to a local POD was: 192
PODs took 28.79530978645198 s.
The maximum amount of memory used on rank 0 was: 0.94056 GB
Time used for calculating error: 37.00894696707837
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.082300996647312
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.02225805669770266
L2 reduction error for 0-th ofield is: 0.028858730020440246
L2 reduction error for 0-th stokes is: 0.5282002769789576
L2 relative reduction error for 0-th pfield is: 0.0004472288479753006
L2 relative reduction error for 0-th ofield is: 0.0017289106263431594
L2 relative reduction error for 0-th stokes is: 0.027146557640746274
Time used for calculating error: 18.37526862800587
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.07099306177330339
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.01655051814554914
new L2 reduction error for 0-th ofield is: 0.016534908842559207
new L2 reduction error for 0-th stokes is: 0.4570633096882862
new L2 relative reduction error for 0-th pfield is: 0.0003898304243805854
new L2 relative reduction error for 0-th ofield is: 0.001197185245131282
new L2 relative reduction error for 0-th stokes is: 0.02751597416992265
956.59 vs. 757.11, speedup 1.26

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-03deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-03deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 31 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 46
The maximal number of input vectors to a local POD was: 361
PODs took 75.57295951503329 s.
The maximum amount of memory used on rank 0 was: 0.941876 GB
Time used for calculating error: 44.78648228303064
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0008670615307943021
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.0002889171552619497
L2 reduction error for 0-th ofield is: 0.0004162794448064816
L2 reduction error for 0-th stokes is: 0.0054448093536527764
L2 relative reduction error for 0-th pfield is: 5.86414011038969e-06
L2 relative reduction error for 0-th ofield is: 2.4783899027814135e-05
L2 relative reduction error for 0-th stokes is: 0.00026929911912047355
Time used for calculating error: 22.346975389053114
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0007110873221073867
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.00022803725616456165
new L2 reduction error for 0-th ofield is: 0.0002660870742418819
new L2 reduction error for 0-th stokes is: 0.004558273640423565
new L2 relative reduction error for 0-th pfield is: 5.171975716730879e-06
new L2 relative reduction error for 0-th ofield is: 2.0109238167983162e-05
new L2 relative reduction error for 0-th stokes is: 0.00026927377681334043
956.59 vs. 1000.89, speedup 0.96

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 86 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 116
The maximal number of input vectors to a local POD was: 492
PODs took 199.47750101576094 s.
The maximum amount of memory used on rank 0 was: 0.941284 GB
Time used for calculating error: 65.32424809003714
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 9.169634380877452e-06
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 4.245192817532786e-06
L2 reduction error for 0-th ofield is: 5.5753630570385994e-06
L2 reduction error for 0-th stokes is: 6.205543391430385e-05
L2 relative reduction error for 0-th pfield is: 9.20992484746244e-08
L2 relative reduction error for 0-th ofield is: 3.7955481988441097e-07
L2 relative reduction error for 0-th stokes is: 3.1944350440590686e-06
Time used for calculating error: 32.361569894012064
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 8.150607833504007e-06
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 3.6758883993362837e-06
new L2 reduction error for 0-th ofield is: 4.428917557547547e-06
new L2 reduction error for 0-th stokes is: 5.34084670524521e-05
new L2 relative reduction error for 0-th pfield is: 8.533088853283465e-08
new L2 relative reduction error for 0-th ofield is: 3.565793605773699e-07
new L2 relative reduction error for 0-th stokes is: 3.140319162565257e-06
956.59 vs. 2089.50, speedup 0.46

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-05.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-05.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 86 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 117
The maximal number of input vectors to a local POD was: 489
PODs took 265.68220473534893 s.
Hapod for index 5
The HAPOD resulted in 44 final modes taken from a total of 12800 snapshots!
The maximal number of local modes was 68
The maximal number of input vectors to a local POD was: 512
PODs took 138.98408699966967 s.
The maximum amount of memory used on rank 0 was: 0.947328 GB
Time used for calculating error: 149.2223734880099
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 9.169619546085864e-06
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: 9.128821207824669e-06
L2 reduction error for 0-th pfield is: 1.1817704350671916
L2 reduction error for 0-th ofield is: 1.7667587386200654
L2 reduction error for 0-th stokes is: 18.44412729360384
L2 relative reduction error for 0-th pfield is: 0.02572731150460973
L2 relative reduction error for 0-th ofield is: 0.12340788479816103
L2 relative reduction error for 0-th stokes is: 0.994833714919775
Time used for calculating error: 74.19241485605016
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 8.149507414978693e-06
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: 7.466085402427415e-06
new L2 reduction error for 0-th pfield is: 0.9630397934550109
new L2 reduction error for 0-th ofield is: 1.2405268014852286
new L2 reduction error for 0-th stokes is: 16.006821085695083
new L2 relative reduction error for 0-th pfield is: 0.023819400817226603
new L2 relative reduction error for 0-th ofield is: 0.10197833525176592
new L2 relative reduction error for 0-th stokes is: 0.9951788342386256
1319.81 vs. 1019.53, speedup 1.29

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-06.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-06.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 86 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 117
The maximal number of input vectors to a local POD was: 489
PODs took 272.76933205104433 s.
Hapod for index 5
The HAPOD resulted in 75 final modes taken from a total of 12800 snapshots!
The maximal number of local modes was 106
The maximal number of input vectors to a local POD was: 536
PODs took 233.93007020791993 s.
The maximum amount of memory used on rank 0 was: 0.948628 GB
Time used for calculating error: 187.66042937000748
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 9.169619546085864e-06
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: 9.291772336929811e-07
L2 reduction error for 0-th pfield is: 1.3868823659818146
L2 reduction error for 0-th ofield is: 1.8655042359508622
L2 reduction error for 0-th stokes is: 17.84768146946299
L2 relative reduction error for 0-th pfield is: 0.029145131841841174
L2 relative reduction error for 0-th ofield is: 0.12799030596824904
L2 relative reduction error for 0-th stokes is: 0.972321659456919
Time used for calculating error: 92.91454886400606
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 8.149507414978693e-06
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: 7.631956073464819e-07
new L2 reduction error for 0-th pfield is: 1.0460386378198094
new L2 reduction error for 0-th ofield is: 1.2111501053542226
new L2 reduction error for 0-th stokes is: 15.835927745515377
new L2 relative reduction error for 0-th pfield is: 0.025509524009378427
new L2 relative reduction error for 0-th ofield is: 0.09737257108078788
new L2 relative reduction error for 0-th stokes is: 0.9882748987617034
1319.81 vs. 1022.20, speedup 1.29

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-07.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-07.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 86 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 117
The maximal number of input vectors to a local POD was: 489
PODs took 364.4727219019551 s.
Hapod for index 5
The HAPOD resulted in 119 final modes taken from a total of 12800 snapshots!
The maximal number of local modes was 158
The maximal number of input vectors to a local POD was: 560
PODs took 380.40173853747547 s.
The maximum amount of memory used on rank 0 was: 0.9489 GB
Time used for calculating error: 245.8405644360464
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 9.169619546085864e-06
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: 9.59025993187082e-08
L2 reduction error for 0-th pfield is: 7.563447690108009e-06
L2 reduction error for 0-th ofield is: 9.401095016073174e-06
L2 reduction error for 0-th stokes is: 0.00015782345329633108
L2 relative reduction error for 0-th pfield is: 1.7555797055600178e-07
L2 relative reduction error for 0-th ofield is: 6.6470996701476e-07
L2 relative reduction error for 0-th stokes is: 8.264999297915257e-06
Time used for calculating error: 122.04173446597997
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 8.149507414978693e-06
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: 8.24114795013347e-08
new L2 reduction error for 0-th pfield is: 6.569489545988723e-06
new L2 reduction error for 0-th ofield is: 7.692354439968214e-06
new L2 reduction error for 0-th stokes is: 0.00013315494134523244
new L2 relative reduction error for 0-th pfield is: 1.604523954266456e-07
new L2 relative reduction error for 0-th ofield is: 6.238958463641408e-07
new L2 relative reduction error for 0-th stokes is: 7.877980852858306e-06
1319.81 vs. 1024.47, speedup 1.29

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-08.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-08.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 86 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 117
The maximal number of input vectors to a local POD was: 489
PODs took 522.4337203273317 s.
Hapod for index 5
The HAPOD resulted in 174 final modes taken from a total of 12800 snapshots!
The maximal number of local modes was 229
The maximal number of input vectors to a local POD was: 576
PODs took 573.1174468901008 s.
The maximum amount of memory used on rank 0 was: 0.947284 GB
Time used for calculating error: 318.58438427804504
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 9.169619546085864e-06
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: 9.998575499509892e-09
L2 reduction error for 0-th pfield is: 4.81543610637206e-06
L2 reduction error for 0-th ofield is: 6.89682418448765e-06
L2 reduction error for 0-th stokes is: 7.209002459494622e-05
L2 relative reduction error for 0-th pfield is: 1.068914209819119e-07
L2 relative reduction error for 0-th ofield is: 4.7456140051657446e-07
L2 relative reduction error for 0-th stokes is: 3.840216738752692e-06
Time used for calculating error: 157.98636447591707
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 8.149507414978693e-06
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: 9.641096589776457e-09
new L2 reduction error for 0-th pfield is: 4.241606796217722e-06
new L2 reduction error for 0-th ofield is: 5.542907395307405e-06
new L2 reduction error for 0-th stokes is: 6.63116562978281e-05
new L2 relative reduction error for 0-th pfield is: 1.0072033037955013e-07
new L2 relative reduction error for 0-th ofield is: 4.4660159371256154e-07
new L2 relative reduction error for 0-th stokes is: 3.985005580355766e-06
1319.81 vs. 1028.71, speedup 1.28

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-09.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-09.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 86 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 117
The maximal number of input vectors to a local POD was: 489
PODs took 772.9212021921994 s.
Hapod for index 5
The HAPOD resulted in 249 final modes taken from a total of 12800 snapshots!
The maximal number of local modes was 317
The maximal number of input vectors to a local POD was: 615
PODs took 923.7459586086916 s.
The maximum amount of memory used on rank 0 was: 0.950076 GB
Time used for calculating error: 417.48045356501825
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 9.169619546085864e-06
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: 1.5085820285229734e-09
L2 reduction error for 0-th pfield is: 4.3577631051118044e-06
L2 reduction error for 0-th ofield is: 6.467880452247897e-06
L2 reduction error for 0-th stokes is: 6.58528163819638e-05
L2 relative reduction error for 0-th pfield is: 9.530841713784251e-08
L2 relative reduction error for 0-th ofield is: 4.4038282594693176e-07
L2 relative reduction error for 0-th stokes is: 3.3608141792085344e-06
Time used for calculating error: 206.63034208200406
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 8.149507414978693e-06
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: 1.882014609719052e-09
new L2 reduction error for 0-th pfield is: 3.7462058722846212e-06
new L2 reduction error for 0-th ofield is: 5.1176317299268685e-06
new L2 reduction error for 0-th stokes is: 5.370415178406747e-05
new L2 relative reduction error for 0-th pfield is: 8.764083679054082e-08
new L2 relative reduction error for 0-th ofield is: 4.132572275726903e-07
new L2 relative reduction error for 0-th stokes is: 3.1591565046534782e-06
1319.81 vs. 1037.08, speedup 1.27

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-10.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-10.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 86 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 117
The maximal number of input vectors to a local POD was: 489
PODs took 808.9868226830149 s.
Hapod for index 5
The HAPOD resulted in 307 final modes taken from a total of 12800 snapshots!
The maximal number of local modes was 348
The maximal number of input vectors to a local POD was: 689
PODs took 1068.1507553836564 s.
The maximum amount of memory used on rank 0 was: 0.949308 GB
Time used for calculating error: 493.70299645198975
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 9.169619546085864e-06
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: 7.456380101577572e-10
L2 reduction error for 0-th pfield is: 4.313737880407015e-06
L2 reduction error for 0-th ofield is: 6.463903384684972e-06
L2 reduction error for 0-th stokes is: 6.202004537963082e-05
L2 relative reduction error for 0-th pfield is: 9.305879773130469e-08
L2 relative reduction error for 0-th ofield is: 4.383203499103204e-07
L2 relative reduction error for 0-th stokes is: 3.1348635690239292e-06
Time used for calculating error: 245.89549330994487
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 8.149507414978693e-06
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: 1.016226366358156e-09
new L2 reduction error for 0-th pfield is: 3.695039855214468e-06
new L2 reduction error for 0-th ofield is: 5.1241764015015725e-06
new L2 reduction error for 0-th stokes is: 5.0955065153450915e-05
new L2 relative reduction error for 0-th pfield is: 8.550043402999069e-08
new L2 relative reduction error for 0-th ofield is: 4.101638725747035e-07
new L2 relative reduction error for 0-th stokes is: 3.019665612357934e-06
1319.81 vs. 1045.97, speedup 1.26

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-12.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-05deim1e-12.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 86 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 117
The maximal number of input vectors to a local POD was: 489
PODs took 856.5570121649653 s.
Hapod for index 5
The HAPOD resulted in 294 final modes taken from a total of 12800 snapshots!
The maximal number of local modes was 497
The maximal number of input vectors to a local POD was: 767
PODs took 1088.5755918630166 s.
The maximum amount of memory used on rank 0 was: 0.949596 GB
Time used for calculating error: 478.5776451390702
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 9.169619546085864e-06
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: 8.200327673141407e-10
L2 reduction error for 0-th pfield is: 4.4307929151610945e-06
L2 reduction error for 0-th ofield is: 6.404851050641834e-06
L2 reduction error for 0-th stokes is: 6.858483750803046e-05
L2 relative reduction error for 0-th pfield is: 9.717215322577095e-08
L2 relative reduction error for 0-th ofield is: 4.38076291779065e-07
L2 relative reduction error for 0-th stokes is: 3.569238610688508e-06
Time used for calculating error: 237.2534477940062
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 8.149507414978693e-06
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: 1.137500408204745e-09
new L2 reduction error for 0-th pfield is: 3.881072583962245e-06
new L2 reduction error for 0-th ofield is: 5.1436350714026295e-06
new L2 reduction error for 0-th stokes is: 6.159609538047913e-05
new L2 relative reduction error for 0-th pfield is: 9.070669576381283e-08
new L2 relative reduction error for 0-th ofield is: 4.1421020398819294e-07
new L2 relative reduction error for 0-th stokes is: 3.633163857828894e-06
1319.81 vs. 1043.73, speedup 1.26

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-07deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod0deim0_stokespod1e-07deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 2
The HAPOD resulted in 152 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 171
The maximal number of input vectors to a local POD was: 530
PODs took 279.09581835067365 s.
The maximum amount of memory used on rank 0 was: 0.941364 GB
Time used for calculating error: 88.36894756206311
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 3.9215436851778996e-07
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 2.6104741312520524e-07
L2 reduction error for 0-th ofield is: 3.4725267359794533e-07
L2 reduction error for 0-th stokes is: 4.251629528364323e-06
L2 relative reduction error for 0-th pfield is: 5.678213004924785e-09
L2 relative reduction error for 0-th ofield is: 2.3549482562452224e-08
L2 relative reduction error for 0-th stokes is: 2.1518986002760079e-07
Time used for calculating error: 44.83378928096499
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 3.971360055335075e-07
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 2.368285868033089e-07
new L2 reduction error for 0-th ofield is: 3.0267719521999224e-07
new L2 reduction error for 0-th stokes is: 3.949782442429367e-06
new L2 relative reduction error for 0-th pfield is: 5.520952938727723e-09
new L2 relative reduction error for 0-th ofield is: 2.3977341306089616e-08
new L2 relative reduction error for 0-th stokes is: 2.2951540309222654e-07
956.59 vs. 4532.12, speedup 0.21

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-01deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-01deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 7 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 12
The maximal number of input vectors to a local POD was: 177
PODs took 62.88456241926178 s.
The maximum amount of memory used on rank 0 was: 1.10406 GB
Time used for calculating error: 56.98620178923011
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.07158506368493975
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.24094088041411696
L2 reduction error for 0-th ofield is: 0.5679380229406462
L2 reduction error for 0-th stokes is: 0.4280222243299743
L2 relative reduction error for 0-th pfield is: 0.0040840785829087765
L2 relative reduction error for 0-th ofield is: 0.03561121907320641
L2 relative reduction error for 0-th stokes is: 0.01836711297509758
Time used for calculating error: 28.606290685012937
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.05614391544692541
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.10750811476213637
new L2 reduction error for 0-th ofield is: 0.269403243329882
new L2 reduction error for 0-th stokes is: 0.2176800214684433
new L2 relative reduction error for 0-th pfield is: 0.0023115941561228015
new L2 relative reduction error for 0-th ofield is: 0.02078781291622057
new L2 relative reduction error for 0-th stokes is: 0.013105157896870745
1308.56 vs. 1063.83, speedup 1.23

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-03deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-03deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 31 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 48
The maximal number of input vectors to a local POD was: 360
PODs took 180.6884141000919 s.
The maximum amount of memory used on rank 0 was: 1.106384 GB
Time used for calculating error: 79.33028990216553
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 0.0008868140433327898
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.0055098486521007635
L2 reduction error for 0-th ofield is: 0.020142454468401915
L2 reduction error for 0-th stokes is: 0.010252341097724991
L2 relative reduction error for 0-th pfield is: 9.87407113917832e-05
L2 relative reduction error for 0-th ofield is: 0.0013187728908877862
L2 relative reduction error for 0-th stokes is: 0.0004893584733521285
Time used for calculating error: 39.11479503288865
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 0.0007022423966529998
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.0028608192758794136
new L2 reduction error for 0-th ofield is: 0.013325823159612381
new L2 reduction error for 0-th stokes is: 0.005874952677308044
new L2 relative reduction error for 0-th pfield is: 6.0655374761732194e-05
new L2 relative reduction error for 0-th ofield is: 0.0010692988192825068
new L2 relative reduction error for 0-th stokes is: 0.0003437711868833431
1308.56 vs. 2019.41, speedup 0.65

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 90 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 125
The maximal number of input vectors to a local POD was: 495
PODs took 491.4628670155071 s.
The maximum amount of memory used on rank 0 was: 1.110812 GB
Time used for calculating error: 133.68378317402676
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 9.530699359967e-06
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 9.532148112149531e-05
L2 reduction error for 0-th ofield is: 0.0008961628662160915
L2 reduction error for 0-th stokes is: 0.00010138984467811637
L2 relative reduction error for 0-th pfield is: 1.8552346690447842e-06
L2 relative reduction error for 0-th ofield is: 5.577443779988224e-05
L2 relative reduction error for 0-th stokes is: 4.727770634847463e-06
Time used for calculating error: 94.2612785291858
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 8.546806497817334e-06
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 6.63868641937586e-05
new L2 reduction error for 0-th ofield is: 0.0006349997778270351
new L2 reduction error for 0-th stokes is: 7.446379355899687e-05
new L2 relative reduction error for 0-th pfield is: 1.4808682977542438e-06
new L2 relative reduction error for 0-th ofield is: 4.8885777525514097e-05
new L2 relative reduction error for 0-th stokes is: 4.266225623780563e-06
1308.56 vs. 8376.78, speedup 0.16

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-06_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-06_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 90 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 125
The maximal number of input vectors to a local POD was: 495
PODs took 520.9009724133648 s.
Hapod for index 4
The HAPOD resulted in 51 final modes taken from a total of 31953 snapshots!
The maximal number of local modes was 81
The maximal number of input vectors to a local POD was: 699
PODs took 467.0128500801511 s.
The maximum amount of memory used on rank 0 was: 1.119828 GB
Time used for calculating error: 338.687134956941
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 9.530699359967e-06
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: 9.566832391448767e-07
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 4.260716433269477
L2 reduction error for 0-th ofield is: 9.883464627140507
L2 reduction error for 0-th stokes is: 7.926865285094104
L2 relative reduction error for 0-th pfield is: 0.0712694047434041
L2 relative reduction error for 0-th ofield is: 0.5965083328633689
L2 relative reduction error for 0-th stokes is: 0.36383073048675274
Time used for calculating error: 205.86157004674897
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 8.546806497817334e-06
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: 4.407689936830032e-06
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 1.8111277019259182
new L2 reduction error for 0-th ofield is: 6.360371549613995
new L2 reduction error for 0-th stokes is: 4.2497208417202135
new L2 relative reduction error for 0-th pfield is: 0.035688181827974154
new L2 relative reduction error for 0-th ofield is: 0.4670346692655363
new L2 relative reduction error for 0-th stokes is: 0.23545569128910818
1308.56 vs. 713.12, speedup 1.83

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-07_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-07_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 90 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 125
The maximal number of input vectors to a local POD was: 495
PODs took 836.9350876333192 s.
Hapod for index 4
The HAPOD resulted in 96 final modes taken from a total of 31953 snapshots!
The maximal number of local modes was 142
The maximal number of input vectors to a local POD was: 881
PODs took 836.5994911738671 s.
The maximum amount of memory used on rank 0 was: 1.122256 GB
Time used for calculating error: 473.7360783200711
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 9.530699359967e-06
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: 9.707996061992678e-08
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 9.109487099908857e-05
L2 reduction error for 0-th ofield is: 0.0007551413799244198
L2 reduction error for 0-th stokes is: 0.00016587107280903408
L2 relative reduction error for 0-th pfield is: 1.933660625236192e-06
L2 relative reduction error for 0-th ofield is: 5.293706648173065e-05
L2 relative reduction error for 0-th stokes is: 8.653696272877213e-06
Time used for calculating error: 287.4594813217409
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 8.546806497817334e-06
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: 4.006753337943093e-07
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.08081025273353394
new L2 reduction error for 0-th ofield is: 0.7887113366670305
new L2 reduction error for 0-th stokes is: 0.12896712945791372
new L2 relative reduction error for 0-th pfield is: 0.0016690818869225766
new L2 relative reduction error for 0-th ofield is: 0.0624838527365312
new L2 relative reduction error for 0-th stokes is: 0.008074548192809889
1308.56 vs. 723.14, speedup 1.81

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-08_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-08_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 90 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 125
The maximal number of input vectors to a local POD was: 495
PODs took 1400.990748617798 s.
Hapod for index 4
The HAPOD resulted in 163 final modes taken from a total of 31953 snapshots!
The maximal number of local modes was 234
The maximal number of input vectors to a local POD was: 1070
PODs took 1507.516848810017 s.
The maximum amount of memory used on rank 0 was: 1.127396 GB
Time used for calculating error: 696.6948830289766
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 9.530699359967e-06
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: 1.0012396622095387e-08
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.00017156617480997864
L2 reduction error for 0-th ofield is: 0.0014279993219213417
L2 reduction error for 0-th stokes is: 0.00025751782523273894
L2 relative reduction error for 0-th pfield is: 3.5244012891867386e-06
L2 relative reduction error for 0-th ofield is: 9.903922504332054e-05
L2 relative reduction error for 0-th stokes is: 1.453272247301949e-05
Time used for calculating error: 512.8287685629912
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 8.546806497817334e-06
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: 5.1260126264578805e-08
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.00015321491442012132
new L2 reduction error for 0-th ofield is: 0.001330375606346257
new L2 reduction error for 0-th stokes is: 0.00028716942515809757
new L2 relative reduction error for 0-th pfield is: 3.573485512219755e-06
new L2 relative reduction error for 0-th ofield is: 0.00011164332471687046
new L2 relative reduction error for 0-th stokes is: 1.9558740152263682e-05
1308.56 vs. 727.29, speedup 1.80

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-09_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-09_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 90 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 125
The maximal number of input vectors to a local POD was: 495
PODs took 2241.849222504534 s.
Hapod for index 4
The HAPOD resulted in 262 final modes taken from a total of 31953 snapshots!
The maximal number of local modes was 339
The maximal number of input vectors to a local POD was: 1207
PODs took 2586.279268349055 s.
The maximum amount of memory used on rank 0 was: 1.133076 GB
Time used for calculating error: 1018.518805724103
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 9.530699359967e-06
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: 1.5416806807811395e-09
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.0001281897687671875
L2 reduction error for 0-th ofield is: 0.001039159916948953
L2 reduction error for 0-th stokes is: 0.00017201344031456085
L2 relative reduction error for 0-th pfield is: 2.571192940217434e-06
L2 relative reduction error for 0-th ofield is: 6.725404075257482e-05
L2 relative reduction error for 0-th stokes is: 8.804088632589157e-06
Time used for calculating error: 632.3534692618996
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 8.546806497817334e-06
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: 1.3377522558226622e-08
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.00010179784908677156
new L2 reduction error for 0-th ofield is: 0.0008326341879434119
new L2 reduction error for 0-th stokes is: 0.0001550912511848789
new L2 relative reduction error for 0-th pfield is: 2.239576653774152e-06
new L2 relative reduction error for 0-th ofield is: 6.271059030740552e-05
new L2 relative reduction error for 0-th stokes is: 9.266746303722526e-06
1308.56 vs. 736.48, speedup 1.78

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-10_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-10_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 90 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 125
The maximal number of input vectors to a local POD was: 495
PODs took 3630.521394669544 s.
Hapod for index 4
The HAPOD resulted in 369 final modes taken from a total of 31953 snapshots!
The maximal number of local modes was 492
The maximal number of input vectors to a local POD was: 1270
PODs took 4389.623190688435 s.
The maximum amount of memory used on rank 0 was: 1.131284 GB
Time used for calculating error: 1384.6974877039902
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 9.530699359967e-06
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: 6.196774637990049e-10
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.00011030393824853456
L2 reduction error for 0-th ofield is: 0.001005457769518738
L2 reduction error for 0-th stokes is: 0.00012314818917594965
L2 relative reduction error for 0-th pfield is: 2.139799515967704e-06
L2 relative reduction error for 0-th ofield is: 6.095421425700311e-05
L2 relative reduction error for 0-th stokes is: 6.175642045976468e-06
Time used for calculating error: 737.2299716230482
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 8.546806497817334e-06
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: 7.538425944365704e-09
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 8.044350571153401e-05
new L2 reduction error for 0-th ofield is: 0.0007458460274861227
new L2 reduction error for 0-th stokes is: 0.00010716098860037444
new L2 relative reduction error for 0-th pfield is: 1.713748876840725e-06
new L2 relative reduction error for 0-th ofield is: 5.5239426939862753e-05
new L2 relative reduction error for 0-th stokes is: 6.4925584892781105e-06
1308.56 vs. 741.87, speedup 1.76

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-12_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-05deim1e-12_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 90 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 125
The maximal number of input vectors to a local POD was: 495
PODs took 7371.67132957885 s.
Hapod for index 4
The HAPOD resulted in 743 final modes taken from a total of 31953 snapshots!
The maximal number of local modes was 932
The maximal number of input vectors to a local POD was: 1393
PODs took 11007.995301041286 s.
The maximum amount of memory used on rank 0 was: 1.135012 GB
Time used for calculating error: 2802.7464311821386
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 9.530699359967e-06
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: 1.3766973928264602e-10
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.00014677125667369388
L2 reduction error for 0-th ofield is: 0.0010005584097203574
L2 reduction error for 0-th stokes is: 0.00023041252229491732
L2 relative reduction error for 0-th pfield is: 3.155773217012192e-06
L2 relative reduction error for 0-th ofield is: 6.417843208897954e-05
L2 relative reduction error for 0-th stokes is: 1.3470889551493718e-05
Time used for calculating error: 1465.6984660378657
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 8.546806497817334e-06
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: 4.043323565645237e-09
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.00014301999627437878
new L2 reduction error for 0-th ofield is: 0.0007752047703273961
new L2 reduction error for 0-th stokes is: 0.0002555376993507084
new L2 relative reduction error for 0-th pfield is: 3.2850126416370174e-06
new L2 relative reduction error for 0-th ofield is: 6.033380459649141e-05
new L2 relative reduction error for 0-th stokes is: 1.696720112639104e-05
1308.56 vs. 777.62, speedup 1.68

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-07deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod0deim0_ofieldpod1e-07deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 1
The HAPOD resulted in 160 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 177
The maximal number of input vectors to a local POD was: 524
PODs took 724.578584747389 s.
The maximum amount of memory used on rank 0 was: 1.111192 GB
Time used for calculating error: 378.76996277086437
L2 projection error for 0-th pfield is: 0.0
L2 projection error for 0-th ofield is: 4.199731905193743e-07
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 4.348870689875378e-06
L2 reduction error for 0-th ofield is: 4.201149394468155e-05
L2 reduction error for 0-th stokes is: 4.915687480766173e-06
L2 relative reduction error for 0-th pfield is: 8.132946729165535e-08
L2 relative reduction error for 0-th ofield is: 2.476303723145775e-06
L2 relative reduction error for 0-th stokes is: 2.171110528940078e-07
Time used for calculating error: 913.8934207977727
new L2 projection error for 0-th pfield is: 0.0
new L2 projection error for 0-th ofield is: 5.431590799548691e-07
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 5.0577149975836234e-06
new L2 reduction error for 0-th ofield is: 4.6911173074651635e-05
new L2 reduction error for 0-th stokes is: 6.0930286717205255e-06
new L2 relative reduction error for 0-th pfield is: 9.670297018377163e-08
new L2 relative reduction error for 0-th ofield is: 3.4249668581386314e-06
new L2 relative reduction error for 0-th stokes is: 3.210473270523866e-07
1308.56 vs. 22126.85, speedup 0.06

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-01deim0_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-01deim0_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 13 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 21
The maximal number of input vectors to a local POD was: 296
PODs took 51.28821103088558 s.
The maximum amount of memory used on rank 0 was: 1.375068 GB
Time used for calculating error: 38.56397159793414
L2 projection error for 0-th pfield is: 0.09348069410001864
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 10.062065379212658
L2 reduction error for 0-th ofield is: 1.0084796373645706
L2 reduction error for 0-th stokes is: 1.2579200412132618
L2 relative reduction error for 0-th pfield is: 0.16972908887874213
L2 relative reduction error for 0-th ofield is: 0.06874913665428749
L2 relative reduction error for 0-th stokes is: 0.058631114634834725
Time used for calculating error: 19.1220434269635
new L2 projection error for 0-th pfield is: 0.08124205096845669
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 5.52463082869994
new L2 reduction error for 0-th ofield is: 0.3814149946677084
new L2 reduction error for 0-th stokes is: 0.5461300955174304
new L2 relative reduction error for 0-th pfield is: 0.11179461281154454
new L2 relative reduction error for 0-th ofield is: 0.027017329250727456
new L2 relative reduction error for 0-th stokes is: 0.030997156124937992
956.59 vs. 803.41, speedup 1.19

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-03deim0_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-03deim0_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 42 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 59
The maximal number of input vectors to a local POD was: 464
PODs took 135.19343029230367 s.
The maximum amount of memory used on rank 0 was: 1.686156 GB
Time used for calculating error: 48.17107504804153
L2 projection error for 0-th pfield is: 0.000909930075466784
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.19483568583369673
L2 reduction error for 0-th ofield is: 0.004430282633452147
L2 reduction error for 0-th stokes is: 0.011271612280384353
L2 relative reduction error for 0-th pfield is: 0.0039972375496203
L2 relative reduction error for 0-th ofield is: 0.00023464916293267795
L2 relative reduction error for 0-th stokes is: 0.0005424825506801831
Time used for calculating error: 23.921600596047938
new L2 projection error for 0-th pfield is: 0.0007514241617334694
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.15841603707909832
new L2 reduction error for 0-th ofield is: 0.0020791851666543434
new L2 reduction error for 0-th stokes is: 0.00853678582159963
new L2 relative reduction error for 0-th pfield is: 0.0037318008402274705
new L2 relative reduction error for 0-th ofield is: 0.00015181486786489484
new L2 relative reduction error for 0-th stokes is: 0.0005108324726604965
956.59 vs. 1378.79, speedup 0.69

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim0_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim0_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 103 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 137
The maximal number of input vectors to a local POD was: 567
PODs took 320.818558451836 s.
The maximum amount of memory used on rank 0 was: 1.877856 GB
Time used for calculating error: 72.87896959111094
L2 projection error for 0-th pfield is: 9.72793876717492e-06
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.0014860982980365318
L2 reduction error for 0-th ofield is: 1.6681872124485946e-05
L2 reduction error for 0-th stokes is: 5.101450343437428e-05
L2 relative reduction error for 0-th pfield is: 3.249232029201913e-05
L2 relative reduction error for 0-th ofield is: 1.0368613151816589e-06
L2 relative reduction error for 0-th stokes is: 2.596865041363392e-06
Time used for calculating error: 49.96986143302638
new L2 projection error for 0-th pfield is: 8.592792923674277e-06
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.001229165844621343
new L2 reduction error for 0-th ofield is: 1.0098580713638306e-05
new L2 reduction error for 0-th stokes is: 4.06036832424233e-05
new L2 relative reduction error for 0-th pfield is: 2.945053616037487e-05
new L2 relative reduction error for 0-th ofield is: 7.66647624869253e-07
new L2 relative reduction error for 0-th stokes is: 2.4176646615448834e-06
956.59 vs. 4069.06, speedup 0.24

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-07_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-07_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 103 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 137
The maximal number of input vectors to a local POD was: 567
PODs took 363.1065399933141 s.
Hapod for index 3
The HAPOD resulted in 60 final modes taken from a total of 25600 snapshots!
The maximal number of local modes was 89
The maximal number of input vectors to a local POD was: 832
PODs took 250.731630387716 s.
The maximum amount of memory used on rank 0 was: 1.903328 GB
Time used for calculating error: 151.55190901795868
L2 projection error for 0-th pfield is: 9.72793876717492e-06
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: 9.482874156166291e-08
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 16.18415957713729
L2 reduction error for 0-th ofield is: 2.619312658110354
L2 reduction error for 0-th stokes is: 8.005404931315866
L2 relative reduction error for 0-th pfield is: 0.3201426016694299
L2 relative reduction error for 0-th ofield is: 0.15616429666362452
L2 relative reduction error for 0-th stokes is: 0.39733344055349734
Time used for calculating error: 74.91233672294766
new L2 projection error for 0-th pfield is: 8.592792923674277e-06
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: 7.915544769538007e-08
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 11.601041159187819
new L2 reduction error for 0-th ofield is: 1.3315813876874787
new L2 reduction error for 0-th stokes is: 5.23407960522344
new L2 relative reduction error for 0-th pfield is: 0.2677966969162979
new L2 relative reduction error for 0-th ofield is: 0.09255038085101816
new L2 relative reduction error for 0-th stokes is: 0.3072586292967892
956.59 vs. 634.97, speedup 1.51

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-08_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-08_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 103 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 137
The maximal number of input vectors to a local POD was: 567
PODs took 445.7743495362811 s.
Hapod for index 3
The HAPOD resulted in 100 final modes taken from a total of 25600 snapshots!
The maximal number of local modes was 140
The maximal number of input vectors to a local POD was: 992
PODs took 450.22743838187307 s.
The maximum amount of memory used on rank 0 was: 1.903136 GB
Time used for calculating error: 199.3885620268993
L2 projection error for 0-th pfield is: 9.72793876717492e-06
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: 1.0696540626047496e-08
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 15.558993660195314
L2 reduction error for 0-th ofield is: 0.6171326755045002
L2 reduction error for 0-th stokes is: 3.0864177405595803
L2 relative reduction error for 0-th pfield is: 0.38855049258639496
L2 relative reduction error for 0-th ofield is: 0.047835039247561766
L2 relative reduction error for 0-th stokes is: 0.16114424552413004
Time used for calculating error: 99.76634872495197
new L2 projection error for 0-th pfield is: 8.592792923674277e-06
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: 9.107678069223158e-09
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 9.478430446158555
new L2 reduction error for 0-th ofield is: 0.26806147691025306
new L2 reduction error for 0-th stokes is: 1.7781062387320195
new L2 relative reduction error for 0-th pfield is: 0.24180564407447375
new L2 relative reduction error for 0-th ofield is: 0.023408935156789098
new L2 relative reduction error for 0-th stokes is: 0.09916820436717845
956.59 vs. 637.78, speedup 1.50

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-09_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-09_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 103 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 137
The maximal number of input vectors to a local POD was: 567
PODs took 713.4803855849896 s.
Hapod for index 3
The HAPOD resulted in 155 final modes taken from a total of 25600 snapshots!
The maximal number of local modes was 214
The maximal number of input vectors to a local POD was: 1079
PODs took 750.6547149784165 s.
The maximum amount of memory used on rank 0 was: 1.903644 GB
Time used for calculating error: 262.35543506301474
L2 projection error for 0-th pfield is: 9.72793876717492e-06
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: 1.8691814927342085e-09
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.0019424841411924125
L2 reduction error for 0-th ofield is: 9.494497737675407e-05
L2 reduction error for 0-th stokes is: 0.00016019505900954976
L2 relative reduction error for 0-th pfield is: 4.2848022053414156e-05
L2 relative reduction error for 0-th ofield is: 6.625016675020337e-06
L2 relative reduction error for 0-th stokes is: 8.281787243958693e-06
Time used for calculating error: 131.38048615294974
new L2 projection error for 0-th pfield is: 8.592792923674277e-06
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: 1.6227081114598482e-09
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.0016799445440026498
new L2 reduction error for 0-th ofield is: 4.171579873967393e-05
new L2 reduction error for 0-th stokes is: 9.521732189600927e-05
new L2 relative reduction error for 0-th pfield is: 4.0852907123285356e-05
new L2 relative reduction error for 0-th ofield is: 3.325701092641646e-06
new L2 relative reduction error for 0-th stokes is: 5.950927530299757e-06
956.59 vs. 639.39, speedup 1.50

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-10_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-10_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 103 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 137
The maximal number of input vectors to a local POD was: 567
PODs took 1022.6468918726314 s.
Hapod for index 3
The HAPOD resulted in 201 final modes taken from a total of 25600 snapshots!
The maximal number of local modes was 295
The maximal number of input vectors to a local POD was: 1098
PODs took 1099.6944341440685 s.
The maximum amount of memory used on rank 0 was: 1.903188 GB
Time used for calculating error: 319.14221336191986
L2 projection error for 0-th pfield is: 9.72793876717492e-06
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: 1.1229971369666975e-09
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.0028154059891383927
L2 reduction error for 0-th ofield is: 8.947083907581544e-05
L2 reduction error for 0-th stokes is: 0.0001734131542427063
L2 relative reduction error for 0-th pfield is: 5.9408331805548855e-05
L2 relative reduction error for 0-th ofield is: 6.036850750679689e-06
L2 relative reduction error for 0-th stokes is: 8.819430945402622e-06
Time used for calculating error: 158.3785833560396
new L2 projection error for 0-th pfield is: 8.592792923674277e-06
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: 9.541911360979418e-10
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.0021315057382394996
new L2 reduction error for 0-th ofield is: 4.203937056949783e-05
new L2 reduction error for 0-th stokes is: 0.00011220659703445284
new L2 relative reduction error for 0-th pfield is: 5.131863103487916e-05
new L2 relative reduction error for 0-th ofield is: 3.215735786034904e-06
new L2 relative reduction error for 0-th stokes is: 6.824309997187647e-06
956.59 vs. 642.62, speedup 1.49

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-12_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim1e-12_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 103 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 137
The maximal number of input vectors to a local POD was: 567
PODs took 1508.5571103947004 s.
Hapod for index 3
The HAPOD resulted in 207 final modes taken from a total of 25600 snapshots!
The maximal number of local modes was 485
The maximal number of input vectors to a local POD was: 1098
PODs took 1597.1060715281637 s.
The maximum amount of memory used on rank 0 was: 1.903188 GB
Time used for calculating error: 323.5286990759196
L2 projection error for 0-th pfield is: 9.72793876717492e-06
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: 1.0859756534971768e-09
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.002885792033416124
L2 reduction error for 0-th ofield is: 0.00011183417378166793
L2 reduction error for 0-th stokes is: 0.00021652310790891023
L2 relative reduction error for 0-th pfield is: 5.902687738912075e-05
L2 relative reduction error for 0-th ofield is: 7.356484058670673e-06
L2 relative reduction error for 0-th stokes is: 1.0368982016310283e-05
Time used for calculating error: 161.6266568370629
new L2 projection error for 0-th pfield is: 8.592792923674277e-06
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: 9.242800153892508e-10
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.002211385408788638
new L2 reduction error for 0-th ofield is: 5.033424808609178e-05
new L2 reduction error for 0-th stokes is: 0.00013089850682912325
new L2 relative reduction error for 0-th pfield is: 5.099708980681865e-05
new L2 relative reduction error for 0-th ofield is: 3.664759724010626e-06
new L2 relative reduction error for 0-th stokes is: 7.466140607271055e-06
956.59 vs. 642.18, speedup 1.49

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim5e-09_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-05deim5e-09_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 103 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 137
The maximal number of input vectors to a local POD was: 567
PODs took 489.89721825439483 s.
Hapod for index 3
The HAPOD resulted in 117 final modes taken from a total of 25600 snapshots!
The maximal number of local modes was 156
The maximal number of input vectors to a local POD was: 1027
PODs took 502.93329890887253 s.
The maximum amount of memory used on rank 0 was: 1.903248 GB
Time used for calculating error: 216.1331900380319
L2 projection error for 0-th pfield is: 9.72793876717492e-06
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: 5.668031229263753e-09
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.0017027373386764777
L2 reduction error for 0-th ofield is: 6.131512912212215e-05
L2 reduction error for 0-th stokes is: 0.00011262864258086915
L2 relative reduction error for 0-th pfield is: 3.601468627072957e-05
L2 relative reduction error for 0-th ofield is: 4.12813918851913e-06
L2 relative reduction error for 0-th stokes is: 5.9474544940278095e-06
Time used for calculating error: 108.52473041589838
new L2 projection error for 0-th pfield is: 8.592792923674277e-06
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: 4.9299630661331445e-09
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.0015439505144999484
new L2 reduction error for 0-th ofield is: 5.8125628667468394e-05
new L2 reduction error for 0-th stokes is: 0.00010385737306701427
new L2 relative reduction error for 0-th pfield is: 3.5658818606392196e-05
new L2 relative reduction error for 0-th ofield is: 4.580432937416519e-06
new L2 relative reduction error for 0-th stokes is: 6.153332108286087e-06
956.59 vs. 632.98, speedup 1.51

==> Figures/SingleFieldPODs/Ergebnisse/results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-07deim0_ofieldpod0deim0_stokespod0deim0.txt <==
results_pickled_cell_isolation_experiment_32procs_L2product_grid40x40_tend0.2_dt0.001_snaps_withoutBe_2tppr_pfieldpod1e-07deim0_ofieldpod0deim0_stokespod0deim0.txt
Trained with 64 Parameters: [{'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.31622776601683794}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.4393970560760791}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.6105402296585327}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 0.848342898244072}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.1787686347935873}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 1.6378937069540642}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 2.2758459260747883}, {'Pa': 0.31622776601683794, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.4393970560760791, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.6105402296585327, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 0.848342898244072, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.1787686347935873, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 1.6378937069540642, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 2.2758459260747883, 'Be': 1.0, 'Ca': 3.1622776601683795}, {'Pa': 3.1622776601683795, 'Be': 1.0, 'Ca': 3.1622776601683795}]
Tested with 32 new Parameters: [{'Pa': 0.46525718098396185, 'Be': 1.0, 'Ca': 0.5643654003515503}, {'Pa': 1.4752581444050623, 'Be': 1.0, 'Ca': 0.6227480082634786}, {'Pa': 2.8810847372207466, 'Be': 1.0, 'Ca': 0.42481500338884587}, {'Pa': 1.8422855252992363, 'Be': 1.0, 'Ca': 1.261678990697698}, {'Pa': 2.7413087976287125, 'Be': 1.0, 'Ca': 0.7706349133073818}, {'Pa': 1.2759631972888281, 'Be': 1.0, 'Ca': 1.2662289596187424}, {'Pa': 1.0139748994994222, 'Be': 1.0, 'Ca': 0.3209822448541596}, {'Pa': 1.5578904416871, 'Be': 1.0, 'Ca': 0.565580157707775}, {'Pa': 2.017025658667901, 'Be': 1.0, 'Ca': 0.5151010847813755}, {'Pa': 1.2140397448269455, 'Be': 1.0, 'Ca': 1.5921737164896534}, {'Pa': 2.8930375045160845, 'Be': 1.0, 'Ca': 0.5802403361091181}, {'Pa': 0.7208650930931002, 'Be': 1.0, 'Ca': 2.5648116550263187}, {'Pa': 0.376666409896935, 'Be': 1.0, 'Ca': 2.909407686965414}, {'Pa': 1.9481757875746788, 'Be': 1.0, 'Ca': 1.0713465771926167}, {'Pa': 2.7007555045945772, 'Be': 1.0, 'Ca': 2.5042559757065064}, {'Pa': 1.293738204881681, 'Be': 1.0, 'Ca': 2.5973270548263496}, {'Pa': 0.9049686787600506, 'Be': 1.0, 'Ca': 2.0491947362300684}, {'Pa': 1.8163093778257666, 'Be': 1.0, 'Ca': 2.6196455884121037}, {'Pa': 1.2134824270110323, 'Be': 1.0, 'Ca': 1.449633414849158}, {'Pa': 2.505634438439355, 'Be': 1.0, 'Ca': 1.7755459223266374}, {'Pa': 2.26530865969803, 'Be': 1.0, 'Ca': 2.1330130063247936}, {'Pa': 2.2135686463679822, 'Be': 1.0, 'Ca': 2.849492708477827}, {'Pa': 1.6997964154121323, 'Be': 1.0, 'Ca': 2.218727370307747}, {'Pa': 1.3821350166226793, 'Be': 1.0, 'Ca': 0.40684971369699763}, {'Pa': 2.462642241957713, 'Be': 1.0, 'Ca': 0.8326859707490584}, {'Pa': 2.650529953608876, 'Be': 1.0, 'Ca': 2.9165096167700173}, {'Pa': 2.1891396520320447, 'Be': 1.0, 'Ca': 0.8004173766649575}, {'Pa': 1.2751079470076179, 'Be': 1.0, 'Ca': 1.4295834361999107}, {'Pa': 0.5248169773380402, 'Be': 1.0, 'Ca': 1.616209637815595}, {'Pa': 1.9474939560705322, 'Be': 1.0, 'Ca': 1.2728024943812786}, {'Pa': 0.854307279917615, 'Be': 1.0, 'Ca': 0.5671278259098829}, {'Pa': 2.1044507850783694, 'Be': 1.0, 'Ca': 0.35274005104729683}]
Hapod for index 0
The HAPOD resulted in 151 final modes taken from a total of 12864 snapshots!
The maximal number of local modes was 156
The maximal number of input vectors to a local POD was: 575
PODs took 374.3878917454276 s.
The maximum amount of memory used on rank 0 was: 1.893244 GB
Time used for calculating error: 116.54675472690724
L2 projection error for 0-th pfield is: 1.321870669970272e-06
L2 projection error for 0-th ofield is: 0.0
L2 projection error for stokes is: 0.0
L2 projection DEIM error for 0-th pfield is: nan
L2 projection DEIM error for 0-th ofield is: nan
L2 projection DEIM error for stokes is: nan
L2 reduction error for 0-th pfield is: 0.0001487307582101049
L2 reduction error for 0-th ofield is: 1.7833460491952208e-06
L2 reduction error for 0-th stokes is: 4.7532137393331716e-06
L2 relative reduction error for 0-th pfield is: 3.243614536646837e-06
L2 relative reduction error for 0-th ofield is: 1.0432355944711595e-07
L2 relative reduction error for 0-th stokes is: 2.3988980746534534e-07
Time used for calculating error: 73.34994527697563
new L2 projection error for 0-th pfield is: 1.1850139685208583e-06
new L2 projection error for 0-th ofield is: 0.0
new L2 projection error for stokes is: 0.0
new L2 projection DEIM error for 0-th pfield is: nan
new L2 projection DEIM error for 0-th ofield is: nan
new L2 projection DEIM error for stokes is: nan
new L2 reduction error for 0-th pfield is: 0.00012627121271820228
new L2 reduction error for 0-th ofield is: 1.0821306922167269e-06
new L2 reduction error for 0-th stokes is: 3.8114233092380046e-06
new L2 relative reduction error for 0-th pfield is: 2.9837113668305004e-06
new L2 relative reduction error for 0-th ofield is: 7.99155494130927e-08
new L2 relative reduction error for 0-th stokes is: 2.2500220788884882e-07
956.59 vs. 9115.43, speedup 0.10

==> Figures/SingleFieldPODs/pod_only_ofield_no_deim.txt <==
pod_L2tol num_modes max_local_modes max_input_vecs pfield_red_err_trained ofield_red_err_trained stokes_red_err_trained pfield_rel_red_err_trained ofield_rel_red_err_trained stokes_rel_red_err_trained pfield_red_err_new ofield_red_err_new stokes_red_err_new pfield_rel_red_err_new ofield_rel_red_err_new stokes_rel_red_err_new
1e-1   7  12 177 2.40e-01 5.67e-01 4.28e-01 4.08e-03 3.56e-02 1.83e-02 1.07e-01 2.69e-01 2.17e-01 2.31e-03 2.07e-02 1.31e-02
1e-3  31  48 360 5.50e-03 2.01e-02 1.02e-02 9.87e-05 1.31e-03 4.89e-04 2.86e-03 1.33e-02 5.87e-03 6.06e-05 1.06e-03 3.43e-04
1e-5  90 125 495 9.53e-05 8.96e-04 1.01e-04 1.85e-06 5.57e-05 4.72e-06 6.63e-05 6.35e-04 7.44e-05 1.48e-06 4.88e-05 4.26e-06
1e-7 160 177 524 4.34e-06 4.20e-05 4.91e-06 8.13e-08 2.47e-06 2.17e-07 5.05e-06 4.69e-05 6.09e-06 9.67e-08 3.42e-06 3.21e-07


==> Figures/SingleFieldPODs/pod_only_ofield_with_deim.txt <==
L2tol num_modes max_local_modes max_input_vecs pfield_red_err_trained ofield_red_err_trained stokes_red_err_trained pfield_rel_red_err_trained ofield_rel_red_err_trained stokes_rel_red_err_trained pfield_red_err_new ofield_red_err_new stokes_red_err_new pfield_rel_red_err_new ofield_rel_red_err_new stokes_rel_red_err_new
1e-06  51  81  699 4.260716433269477 9.883464627140507 7.926865285094104 0.0712694047434041 0.5965083328633689 0.36383073048675274 1.8111277019259182 6.360371549613995 4.2497208417202135 0.035688181827974154 0.4670346692655363 0.23545569128910818
1e-07  96 142  881 9.109487099908857e-05 0.0007551413799244198 0.00016587107280903408 1.933660625236192e-06 5.293706648173065e-05 8.653696272877213e-06 0.08081025273353394 0.7887113366670305 0.12896712945791372 0.0016690818869225766 0.0624838527365312 0.008074548192809889
1e-08 163 234 1070 0.00017156617480997864 0.0014279993219213417 0.00025751782523273894 3.5244012891867386e-06 9.903922504332054e-05 1.453272247301949e-05 0.00015321491442012132 0.001330375606346257 0.00028716942515809757 3.573485512219755e-06 0.00011164332471687046 1.9558740152263682e-05
1e-09 262 339 1207 0.0001281897687671875 0.001039159916948953 0.00017201344031456085 2.571192940217434e-06 6.725404075257482e-05 8.804088632589157e-06 0.00010179784908677156 0.0008326341879434119 0.0001550912511848789 2.239576653774152e-06 6.271059030740552e-05 9.266746303722526e-06
1e-10 369 492 1270 0.00011030393824853456 0.001005457769518738 0.00012314818917594965 2.139799515967704e-06 6.095421425700311e-05 6.175642045976468e-06 8.044350571153401e-05 0.0007458460274861227 0.00010716098860037444 1.713748876840725e-06 5.5239426939862753e-05 6.4925584892781105e-06
1e-12 743 932 1393 0.00014677125667369388 0.0010005584097203574 0.00023041252229491732 3.155773217012192e-06 6.417843208897954e-05 1.3470889551493718e-05 0.00014301999627437878 0.0007752047703273961 0.0002555376993507084 3.2850126416370174e-06 6.033380459649141e-05 1.696720112639104e-05


==> Figures/SingleFieldPODs/pod_only_pfield_no_deim.txt <==
pod_L2tol num_modes max_local_modes max_input_vecs pfield_red_err_trained ofield_red_err_trained stokes_red_err_trained pfield_rel_red_err_trained ofield_rel_red_err_trained stokes_rel_red_err_trained pfield_red_err_new ofield_red_err_new stokes_red_err_new pfield_rel_red_err_new ofield_rel_red_err_new stokes_rel_red_err_new
1e-1 13 21 296 10.06 1.01 1.26 1.70e-01 6.87e-02 5.86e-02 5.52 3.81e-01 5.46e-01 1.12e-01 2.70e-02 3.10e-02
1e-3 42 59 464 1.95e-01 4.43e-03 1.13e-02 4.00e-03 2.35e-04 5.42e-04 1.58e-01 2.08e-03 8.53e-03 3.73e-03 1.52e-04 5.11e-04
1e-5 103 137 567 1.47e-03 1.67e-05 5.10e-05 3.25e-05 1.04e-06 2.60e-06 1.23e-03 1.01e-05 4.06e-05 2.95e-05 7.67e-07 2.42e-06
1e-7 151 156 575 1.49e-04 1.78e-06 4.75e-06 3.24e-06 1.04e-07 2.40e-07 1.26e-04 1.08e-06 3.81e-06 2.98e-06 7.99e-08 2.25e-07


==> Figures/SingleFieldPODs/pod_only_pfield_with_deim.txt <==
L2tol num_modes max_local_modes max_input_vecs pfield_red_err_trained ofield_red_err_trained stokes_red_err_trained pfield_rel_red_err_trained ofield_rel_red_err_trained stokes_rel_red_err_trained pfield_red_err_new ofield_red_err_new stokes_red_err_new pfield_rel_red_err_new ofield_rel_red_err_new stokes_rel_red_err_new
1e-07  60  89  832 16.18415957713729 2.619312658110354 8.005404931315866 0.3201426016694299 0.15616429666362452 0.39733344055349734 11.601041159187819 1.3315813876874787 5.23407960522344 0.2677966969162979 0.09255038085101816 0.3072586292967892
1e-08 100 140  992 15.558993660195314 0.6171326755045002 3.0864177405595803 0.38855049258639496 0.047835039247561766 0.16114424552413004 9.478430446158555 0.26806147691025306 1.7781062387320195 0.24180564407447375 0.023408935156789098 0.09916820436717845
5e-09 117 156 1027 0.0017027373386764777 6.131512912212215e-05 0.00011262864258086915 3.601468627072957e-05 4.12813918851913e-06 5.9474544940278095e-06 0.0015439505144999484 5.8125628667468394e-05 0.00010385737306701427 3.5658818606392196e-05 4.580432937416519e-06 6.153332108286087e-06
1e-09 155 214 1079 0.0019424841411924125 9.494497737675407e-05 0.00016019505900954976 4.2848022053414156e-05 6.625016675020337e-06 8.281787243958693e-06 0.0016799445440026498 4.171579873967393e-05 9.521732189600927e-05 4.0852907123285356e-05 3.325701092641646e-06 5.950927530299757e-06
1e-10 201 295 1098 0.0028154059891383927 8.947083907581544e-05 0.0001734131542427063 5.9408331805548855e-05 6.036850750679689e-06 8.819430945402622e-06 0.0021315057382394996 4.203937056949783e-05 0.00011220659703445284 5.131863103487916e-05 3.215735786034904e-06 6.824309997187647e-06
1e-12 207 485 1098 0.002885792033416124 0.00011183417378166793 0.00021652310790891023 5.902687738912075e-05 7.356484058670673e-06 1.0368982016310283e-05 0.002211385408788638 5.033424808609178e-05 0.00013089850682912325 5.099708980681865e-05 3.664759724010626e-06 7.466140607271055e-06


==> Figures/SingleFieldPODs/pod_only_stokes_no_deim.txt <==
pod_L2tol num_modes max_local_modes max_input_vecs pfield_red_err_trained ofield_red_err_trained stokes_red_err_trained pfield_rel_red_err_trained ofield_rel_red_err_trained stokes_rel_red_err_trained pfield_red_err_new ofield_red_err_new stokes_red_err_new pfield_rel_red_err_new ofield_rel_red_err_new stokes_rel_red_err_new
1e-1   8  14 192 2.22e-02 2.88e-02 5.28e-01 4.47e-04 1.72e-03 2.71e-02 1.65e-02 1.65e-02 4.57e-01 3.89e-04 1.19e-03 2.75e-02
1e-3  31  46 361 2.88e-04 4.16e-04 5.44e-03 5.86e-06 2.47e-05 2.69e-04 2.28e-04 2.66e-04 4.55e-03 5.17e-06 2.01e-05 2.69e-04
1e-5  86 116 492 4.24e-06 5.57e-06 6.20e-05 9.20e-08 3.79e-07 3.19e-06 3.67e-06 4.42e-06 5.34e-05 8.53e-08 3.56e-07 3.14e-06
1e-7 152 171 530 2.61e-07 3.47e-07 4.25e-06 5.67e-09 2.35e-08 2.15e-07 2.36e-07 3.02e-07 3.94e-06 5.52e-09 2.39e-08 2.29e-07


==> Figures/SingleFieldPODs/pod_only_stokes_with_deim.txt <==
L2tol num_modes max_local_modes max_input_vecs pfield_red_err_trained ofield_red_err_trained stokes_red_err_trained pfield_rel_red_err_trained ofield_rel_red_err_trained stokes_rel_red_err_trained pfield_red_err_new ofield_red_err_new stokes_red_err_new pfield_rel_red_err_new ofield_rel_red_err_new stokes_rel_red_err_new
1e-05  44  68 512 1.1817704350671916 1.7667587386200654 18.44412729360384 0.02572731150460973 0.12340788479816103 0.994833714919775 0.9630397934550109 1.2405268014852286 16.006821085695083 0.023819400817226603 0.10197833525176592 0.9951788342386256
1e-06  75 106 536 1.3868823659818146 1.8655042359508622 17.84768146946299 0.029145131841841174 0.12799030596824904 0.972321659456919 1.0460386378198094 1.2111501053542226 15.835927745515377 0.025509524009378427 0.09737257108078788 0.9882748987617034
1e-07 119 158 560 7.563447690108009e-06 9.401095016073174e-06 0.00015782345329633108 1.7555797055600178e-07 6.6470996701476e-07 8.264999297915257e-06 6.569489545988723e-06 7.692354439968214e-06 0.00013315494134523244 1.604523954266456e-07 6.238958463641408e-07 7.877980852858306e-06
1e-08 174 229 576 4.81543610637206e-06 6.89682418448765e-06 7.209002459494622e-05 1.068914209819119e-07 4.7456140051657446e-07 3.840216738752692e-06 4.241606796217722e-06 5.542907395307405e-06 6.63116562978281e-05 1.0072033037955013e-07 4.4660159371256154e-07 3.985005580355766e-06
1e-09 249 317 615 4.3577631051118044e-06 6.467880452247897e-06 6.58528163819638e-05 9.530841713784251e-08 4.4038282594693176e-07 3.3608141792085344e-06 3.7462058722846212e-06 5.1176317299268685e-06 5.370415178406747e-05 8.764083679054082e-08 4.132572275726903e-07 3.1591565046534782e-06
1e-10 307 348 689 4.313737880407015e-06 6.463903384684972e-06 6.202004537963082e-05 9.305879773130469e-08 4.383203499103204e-07 3.1348635690239292e-06 3.695039855214468e-06 5.1241764015015725e-06 5.0955065153450915e-05 8.550043402999069e-08 4.101638725747035e-07 3.019665612357934e-06
1e-12 294 497 767 4.4307929151610945e-06 6.404851050641834e-06 6.858483750803046e-05 9.717215322577095e-08 4.38076291779065e-07 3.569238610688508e-06 3.881072583962245e-06 5.1436350714026295e-06 6.159609538047913e-05 9.070669576381283e-08 4.1421020398819294e-07 3.633163857828894e-06


